DexMachina: Functional Retargeting for Bimanual Dexterous Manipulation

We study the problem of functional retargeting: learning dexterous manipulation policies to track object states from human hand-object demonstrations. We focus on long-horizon, bimanual tasks with articulated objects, which is challenging due to large action space, spatiotemporal discontinuities, and embodiment gap between human and robot hands. We propose DexMachina, a novel curriculum-based algorithm: the key idea is to use virtual object controllers with decaying strength: an object is first driven automatically towards its target states, such that the policy can gradually learn to take over under motion and contact guidance. We release a simulation benchmark with a diverse set of tasks and dexterous hands, and show that DexMachina significantly outperforms baseline methods. Our algorithm and benchmark enable a functional comparison for hardware designs, and we present key findings informed by quantitative and qualitative results. With the recent surge in dexterous hand development, we hope this work will provide a useful platform for identifying desirable hardware capabilities and lower the barrier for contributing to future research. Videos and more at https://project-dexmachina.github.io/

==> related_work_notes.txt <==
Dexterous manipulation from scratch
    Dexterous hand manipulation -- sampling/optimization based
        shiokata2005robot robot dribbling, high speed vision, simple state based
        higo2018rubik - hand designed motion primitives
        grasp affordance functional grasp synthesis~\cite{Zhu2023TowardHG}

    Dexterous hand manipulation -- RL from scratch
        grasping
            DextrAH-G: single hand, one type of hand, grasping only. RL then BC Distill
            Caggiano2023MyoDexAG: sim only, grasping only, a musculoskeletal hand
            Luo2024GraspingDO: sim only, grasping only, humanoid
            mandikal2021graff: grasping only. Using human hand-object contact information as guidance for RL

        single hand reorientation
            chen2023visual: reorientation only, sim2real
            openaihand: single hand reorientation task
            qi2023hand: in hand object rotation only
            handa2023dextreme: reorientation only, sim2real
            yin2023rotating: sim2real, in hand object rotation, tactile only


        articulated obj
            dexart: single hand articulated object, benchmark
            Chen2023BiDexHandsTH: bimanual, benchmark

        DAPG: single hand, one type of hand only
        Xu2022DexterousMF: realworld RL, simple single hand task, subtask decomposition

Learning from human
    Imitation learning
        qin2023anyteleop teleoperation data, hand keypoints
        yang2024ace teleoperation, hand keypoints
        wang2024dexcap teleoperation data, motion capture gloves 
        shaw2024bimanual teleoperation data, motion capture gloves
        zhang2025doglove teleoperation data, haptic force feedback glove
        opentelev: teleoperation, vision pro hand
        Jain2019LearningDV sim only, dexterous manipulation

        Learn from human videos
            Mandikal2022DexVIPLD: grasping, learn a hand pose prior from web videos then Deep RL
            videodex: video gives prior, still uses teleoperation and BC
            egomimic: imitation learning, egocentric video, train with both video and robot data

        Yuan2024CrossDex: Grasping only, Multiple hands. teleoperation data -> eigen grasps, then RL from scratch
        Mandikal2020LearningDG: grasping only. learn affordance from human demo video, then RL

    Dexterous hand manipulation -- RL from single task human demonstration
        deepMimic: full body motion, flipping, jump kicking. no manipulation
        physicsHOI: full body motion, simple manipulation (hold a ball)
        Chen2024ObjectCentricDM fixed wrist motion and optimize for finger angles.


Curriculum:
    sds-curriculum: Prior work has investigated using carefully designed task decomposition as curriculum for RL~\cite{sds-curriculum}
    zhang2024artigrasp: human like hand, learning curriculum: single hand + stationary object  -> bimanual, articulated
    
    mordatch2012discovery, pang2021convex, pang2023global: traj opt
    liu2024parameterized Quasi-Physical Simulators
    Michael Mistry: fake force before making contact
    li2025maniptrans: gravity, friction, constraint
